The origin of the H$\alpha$ line profiles in simulated disc galaxies

Observations of ionised H$\alpha$ gas in high-redshift disc galaxies have ubiquitously found significant line broadening, $\sigma_{\rm H\alpha}\sim10-100$ km s$^{-1}$. To understand whether this broadening reflects gas turbulence within the interstellar medium (ISM) of galactic discs, or arises from out-of-plane emission in mass-loaded outflows, we perform radiation hydrodynamic (RHD) simulations of isolated Milky Way-mass disc galaxies in a gas-poor (low-redshift) and gas rich (high-redshift) condition and create mock H$\alpha$ emission line profiles. We find that the majority of the total (integrated) H$\alpha$ emission is confined within the ISM, with extraplanar gas contributing $\sim45$% of the extended profile wings ($v_z\geq200$ km s$^{-1}$) in the gas-rich galaxy. This substantiates using the H$\alpha$ emission line as a tracer of mid-plane disc dynamics. We investigate the relative contribution of diffuse and dense H$\alpha$ emitting gas, corresponding to diffuse ionised gas (DIG; $\rho\lesssim0.1$ cm$^{-3}$, $T\sim8\,000$ K) and HII regions ($\rho\gtrsim10$ cm$^{-3}$, $T\sim10\,000$ K), respectively, and find that DIG contributes $f_{\rm DIG}\lesssim10$% of the total L$_{\rm H\alpha}$. However, the DIG can reach upwards of $\sigma_{\rm H\alpha}\sim60-80$ km s$^{-1}$ while the HII regions are much less turbulent $\sigma_{\rm H\alpha}\sim10-40$ km $s^{-1}$. This implies that the $\sigma_{\rm H\alpha}$ observed using the full H$\alpha$ emission line is dependent on the relative H$\alpha$ contribution from DIG/HII regions and a larger $f_{\rm DIG}$ would shift $\sigma_{\rm H\alpha}$ to higher values. Finally, we show that $\sigma_{\rm H\alpha}$ evolves, in both the DIG and HII regions, with the galaxy gas fraction. Our high-redshift equivalent galaxy is roughly twice as turbulent, except for in the DIG which has a more shallow evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Mnras_files/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
